Toward Accurate Modeling of Galaxy Clustering on Small Scales: Constraining the Galaxy-Halo Connection with Optimal Statistics

Applying halo models to analyze the small-scale clustering of galaxies is a proven method for characterizing the connection between galaxies and their host halos. Such works are often plagued by systematic errors or are limited to clustering statistics which can be predicted analytically. In this work, we employ a numerical mock-based modeling procedure to examine the clustering of SDSS DR7 galaxies. We apply a standard halo occupation distribution (HOD) model to dark-matter-only simulations with a LCDM cosmology. To constrain the theoretical models, we utilize a combination of galaxy number density and selected scales of the projected correlation function, redshift-space correlation function, group multiplicity function, average group velocity dispersion, mark correlation function, and counts-in-cells statistics. We design an algorithm to choose an optimal combination of measurements that yields tight and accurate constraints on our model parameters. Compared to previous work using fewer clustering statistics, we find significant improvement in the constraints on all parameters of our halo model for two different luminosity-threshold galaxy samples. Most interestingly, we obtain unprecedented high-precision constraints on the scatter in the relationship between galaxy luminosity and halo mass. However, our best-fit model results in significant tension (>4 sigma) for both samples, indicating the need to add second-order features to the standard HOD model. To guarantee the robustness of these results, we perform an extensive analysis of the systematic and statistical errors in our modeling procedure, including a first-of-its-kind study of the sensitivity of our constraints to changes in the halo mass function due to baryonic physics.

==> szewciw_datafile1.txt <==
Title: Toward Accurate Modeling of Galaxy Clustering on Small Scales: Constraining the Galaxy-Halo Connection with Optimal Statistics
Authors: Szewciw, A.O., Beltz-Mohrmann, G.D., Berlind, A.A., Sinha, M. 
Table: Observable Order
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label         Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---     Number        Index of chosen observable
   4-  9 A6     ---     Statistic-19  Name of clustering statistic in -19
  11- 12 I2     ---     Bin-19        Bin of clustering statistic in -19
  14- 19 A6     ---     Statistic-21  Name of clustering statistic in -21
  21- 23 I3     ---     Bin-21        Name of clustering statistic in -21
--------------------------------------------------------------------------------
 1 ngal      ngal       
 2 wp      2 wp       2 
 3 wp      4 xi       8 
 4 vpf     3 wp       4 
 5 wp      8 mcf      9 
 6 xi      1 wp       1 
 7 gmf     3 xi       9 
 8 xi      5 mcf      7 
 9 gmf     2 xi       4 
10 gmf     4 xi       7 
11 gmf     1 mcf     10 
12 spf     4 xi       1 
13 xi     13 wp      14 
14 mcf    14 gmf      1 
15 xi      6 spf      4 
16 gmf     5 mcf      3 
17 xi      2 xi       6 
18 spf     2 sigmaN   4 
19 xi     10 xi       5 
20 mcf     2 xi       3 
21 mcf     3 gmf      4 
22 sigmaN  1 wp       7 
23 sigmaN  3 wp       3 
24 xi      9 mcf      8 
25 sigmaN  4 vpf      3 
26 mcf     1 xi       2 
27 sigmaN  2 gmf      5 
28 gmf     6 gmf      2 
29 vpf     1 xi      11 
30 wp      1 sigmaN   3 
31 wp      6 sigmaN   2 
32 wp      5 spf      2 
33 sigmaN  5 mcf      5 
34 wp      3 spf      3 
35 sigmaN  7 mcf      4 
36 gmf     7 spf      1 
37 spf     5 wp      11 
38 mcf     5 wp       9 
39 vpf     4 sigmaN   5 
40 vpf     2 vpf      5 
41 spf     3 xi      14 
42 xi      8 mcf     13 
43 xi      7 mcf     14 
44 mcf    10 wp      10 
45 wp     13 vpf      4 
46 xi     12 spf      5 
47 mcf    11 vpf      1 
48 wp     14 wp      13 
49 vpf     5 wp      12 
50 wp     11 mcf      6 
51 wp     12 mcf     11 
52 mcf     4 xi      12 
53 xi     11 sigmaN   1 
54 wp      9 xi      13 
55 mcf     7 wp       8 
56 mcf     6 vpf      2 
57 mcf    12 mcf      2 
58 mcf    13 wp       6 
59 xi     14 xi      10 
60 xi      3 mcf      1 
61 wp      7 mcf     12 
62 wp     10 wp       5 
63 mcf     9 gmf      3 
64 mcf     8            
65 sigmaN  6            
66 xi      4            
67 spf     1            

==> szewciw_datafile2.txt <==
Title: Toward Accurate Modeling of Galaxy Clustering on Small Scales: Constraining the Galaxy-Halo Connection with Optimal Statistics
Authors: Szewciw, A.O., Beltz-Mohrmann, G.D., Berlind, A.A., Sinha, M.
Table: SDSS Measurements
================================================================================
Byte-by-byte Description of file: datafile9.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label            Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---     Sample           Volume-limited sample
   5- 10 A6     ---     Statistic        Clustering statistic
  12- 20 F9.6   ---     Left             Left bin of observable
  22- 31 F10.6  ---     Right            Right bin of observable
  33- 44 A12    ---     Value            SDSS value of observable
  46- 57 A12    ---     Corrected-Value  SDSS value of observable after fiber collision correction
--------------------------------------------------------------------------------
Note (1): Each clustering statistic (including its bins and units) is discussed in Section 3. 
--------------------------------------------------------------------------------
-19 ngal                        0.0145336    0.014633     
-19 wp      0.167536   0.238756 264.324404   264.948402   
-19 wp      0.238756   0.340252 206.575318   206.859870   
-19 wp      0.340252   0.484893 154.470811   153.845279   
-19 wp      0.484893   0.691023 117.59705    117.27616    
-19 wp      0.691023   0.984778 86.850444    86.791085    
-19 wp      0.984778   1.403409 63.160116    63.263858    
-19 wp      1.403409   2.000001 47.20763     47.32775     
-19 wp      2.000001   2.850207 36.038781    36.066314    
-19 wp      2.850207   4.061836 28.448154    28.432207    
-19 wp      4.061836   5.788531 22.2508      22.2560      
-19 wp      5.788531   8.249249 16.019801    16.087497    
-19 wp      8.249249  11.756023 11.178718    11.213855    
-19 wp     11.756023  16.753535 6.984745     7.033501     
-19 wp     16.753535  23.875500 3.794479     3.817811     
-19 xi      0.167536   0.238756 42.6502      46.8845      
-19 xi      0.238756   0.340252 33.11542     35.09360     
-19 xi      0.340252   0.484893 23.90067     24.74810     
-19 xi      0.484893   0.691023 17.53464     18.11232     
-19 xi      0.691023   0.984778 12.09089     12.29822     
-19 xi      0.984778   1.403409 8.315869     8.437100     
-19 xi      1.403409   2.000001 5.449454     5.490734     
-19 xi      2.000001   2.850207 3.641984     3.653378     
-19 xi      2.850207   4.061836 2.350997     2.355010     
-19 xi      4.061836   5.788531 1.495336     1.495800     
-19 xi      5.788531   8.249249 0.8932016    0.8910819    
-19 xi      8.249249  11.756023 0.4941661    0.4941034    
-19 xi     11.756023  16.753535 0.2405218    0.2407171    
-19 xi     16.753535  23.875500 0.1060784    0.1063508    
-19 gmf     5.000000   7.000000 8.89554e-05  8.916116198  
-19 gmf     7.000000  10.000000 3.164632e-05 3.1324047968 
-19 gmf    10.000000  14.000000 1.228622e-05 1.2142316385 
-19 gmf    14.000000  20.000000 4.254967e-06 4.5814580845 
-19 gmf    20.000000  33.000000 1.227394e-06 1.1945483096 
-19 gmf    33.000000  53.000000 3.271006e-07 3.7872031863 
-19 gmf    53.000000  85.000000 9.972578e-08 9.9616721409 
-19 gmf    85.000000 220.000000 7.091611e-09 7.091611e-09 
-19 sigmaN  5.000000   7.000000 134.1524     139.8291     
-19 sigmaN  7.000000  10.000000 163.7487     170.1355     
-19 sigmaN 10.000000  14.000000 194.568      197.721      
-19 sigmaN 14.000000  20.000000 237.3163     243.6879     
-19 sigmaN 20.000000  33.000000 280.4272     291.4214     
-19 sigmaN 33.000000  53.000000 381.6252     386.7467     
-19 sigmaN 53.000000  85.000000 465.2871     481.5464     
-19 sigmaN 85.000000 220.000000 564.9501     605.1228     
-19 mcf     0.167536   0.238756 1.18901321   1.17836588   
-19 mcf     0.238756   0.340252 1.13206215   1.16496693   
-19 mcf     0.340252   0.484893 1.11884397   1.11627476   
-19 mcf     0.484893   0.691023 1.08351359   1.10453034   
-19 mcf     0.691023   0.984778 1.03915252   1.04870470   
-19 mcf     0.984778   1.403409 0.985820554  0.994923505  
-19 mcf     1.403409   2.000001 0.936417034  0.937313456  
-19 mcf     2.000001   2.850207 0.890676742  0.888216839  
-19 mcf     2.850207   4.061836 0.855985439  0.851595446  
-19 mcf     4.061836   5.788531 0.827970596  0.827624459  
-19 mcf     5.788531   8.249249 0.839023381  0.839695467  
-19 mcf     8.249249  11.756023 0.865668013  0.864222545  
-19 mcf    11.756023  16.753535 0.910274844  0.909670223  
-19 mcf    16.753535  23.875500 0.945155927  0.945524133  
-19 vpf     0.000000   2.000000 0.789        0.785        
-19 vpf     0.000000   4.000000 0.3585       0.3548       
-19 vpf     0.000000   6.000000 0.1122       0.1107       
-19 vpf     0.000000   8.000000 0.0227       0.0226       
-19 vpf     0.000000  10.000000 0.0029       0.0027       
-19 spf     0.000000   2.000000 0.1046       0.1081       
-19 spf     0.000000   4.000000 0.1447       0.1468       
-19 spf     0.000000   6.000000 0.0791       0.0790       
-19 spf     0.000000   8.000000 0.0224       0.0211       
-19 spf     0.000000  10.000000 0.0058       0.0059       
-21 ngal                        0.0012348    0.0012283    
-21 wp      0.167536   0.238756 517.812571   518.785925   
-21 wp      0.238756   0.340252 362.358371   360.760271   
-21 wp      0.340252   0.484893 256.849913   257.577698   
-21 wp      0.484893   0.691023 178.880004   180.389262   
-21 wp      0.691023   0.984778 134.085804   133.928353   
-21 wp      0.984778   1.403409 92.782456    92.229433    
-21 wp      1.403409   2.000001 70.159312    70.471302    
-21 wp      2.000001   2.850207 55.503785    55.058754    
-21 wp      2.850207   4.061836 43.879801    43.493137    
-21 wp      4.061836   5.788531 34.500489    34.296644    
-21 wp      5.788531   8.249249 26.058732    25.794570    
-21 wp      8.249249  11.756023 18.915267    18.745569    
-21 wp     11.756023  16.753535 12.67313     12.53679     
-21 wp     16.753535  23.875500 8.704351     8.640750     
-21 xi      0.167536   0.238756 81.4257      92.9535      
-21 xi      0.238756   0.340252 45.46091     50.65668     
-21 xi      0.340252   0.484893 34.56645     39.98082     
-21 xi      0.484893   0.691023 24.7266      26.2605      
-21 xi      0.691023   0.984778 18.46874     19.43961     
-21 xi      0.984778   1.403409 12.28337     12.82577     
-21 xi      1.403409   2.000001 8.496387     8.777425     
-21 xi      2.000001   2.850207 5.864628     6.026846     
-21 xi      2.850207   4.061836 3.708837     3.766344     
-21 xi      4.061836   5.788531 2.270764     2.299297     
-21 xi      5.788531   8.249249 1.32537      1.32576      
-21 xi      8.249249  11.756023 0.7441224    0.7451892    
-21 xi     11.756023  16.753535 0.3834603    0.3831711    
-21 xi     16.753535  23.875500 0.1934512    0.1936094    
-21 gmf     5.000000   7.000000 5.479925e-06 5.5680647248 
-21 gmf     7.000000  10.000000 1.735069e-06 1.7109737470 
-21 gmf    10.000000  14.000000 4.699144e-07 4.7064759904 
-21 gmf    14.000000  20.000000 1.204909e-07 1.3661858588 
-21 gmf    20.000000  28.000000 1.807363e-08 1.5465352957 
-21 gmf    28.000000  40.000000 4.819635e-09 7.3889129516 
-21 sigmaN  5.000000   7.000000 284.0781     302.5638     
-21 sigmaN  7.000000  10.000000 345.759      343.056      
-21 sigmaN 10.000000  14.000000 404.2396     390.8584     
-21 sigmaN 14.000000  20.000000 485.4699     528.1140     
-21 sigmaN 20.000000  28.000000 581.7093     652.5215     
-21 sigmaN 28.000000  40.000000 620.3889     944.4810     
-21 mcf     0.167536   0.238756 0.867245262  1.113034787  
-21 mcf     0.238756   0.340252 0.760328467  0.796799360  
-21 mcf     0.340252   0.484893 0.794892297  0.932304383  
-21 mcf     0.484893   0.691023 0.781451281  0.789959945  
-21 mcf     0.691023   0.984778 0.760350354  0.777691350  
-21 mcf     0.984778   1.403409 0.678560616  0.733124110  
-21 mcf     1.403409   2.000001 0.819341556  0.831981523  
-21 mcf     2.000001   2.850207 0.841543849  0.859896850  
-21 mcf     2.850207   4.061836 0.789911212  0.796761737  
-21 mcf     4.061836   5.788531 0.765182839  0.768872127  
-21 mcf     5.788531   8.249249 0.796616284  0.801460766  
-21 mcf     8.249249  11.756023 0.839828732  0.845530277  
-21 mcf    11.756023  16.753535 0.900970138  0.906442903  
-21 mcf    16.753535  23.875500 0.969877317  0.974890756  
-21 vpf     0.000000   2.000000 0.965        0.965        
-21 vpf     0.000000   4.000000 0.8191       0.8178       
-21 vpf     0.000000   6.000000 0.5818       0.5813       
-21 vpf     0.000000   8.000000 0.3506       0.3509       
-21 vpf     0.000000  10.000000 0.1748       0.1728       
-21 spf     0.000000   2.000000 0.0298       0.0293       
-21 spf     0.000000   4.000000 0.1126       0.1164       
-21 spf     0.000000   6.000000 0.1868       0.1893       
-21 spf     0.000000   8.000000 0.1866       0.1883       
-21 spf     0.000000  10.000000 0.1408       0.1451       

